Increasing Robustness to Spurious Correlations using Forgettable Examples

Neural NLP models tend to rely on spurious correlations between labels and input features to perform their tasks. Minority examples, i.e., examples that contradict the spurious correlations present in the majority of data points, have been shown to increase the out-of-distribution generalization of pre-trained language models. In this paper, we first propose using example forgetting to find minority examples without prior knowledge of the spurious correlations present in the dataset. Forgettable examples are instances either learned and then forgotten during training or never learned. We empirically show how these examples are related to minorities in our training sets. Then, we introduce a new approach to robustify models by fine-tuning our models twice, first on the full training data and second on the minorities only. We obtain substantial improvements in out-of-distribution generalization when applying our approach to the MNLI, QQP, and FEVER datasets.

==> acl_reviews/reviews.txt <==
============================================================================ 
ACL 2020 Reviews for Submission #2721
============================================================================ 

Title: Forgettable Examples and Larger Models for Robust Natural Language Inference
Authors: Yadollah Yaghoobzadeh, Soroush Mehri, Remi Tachet des Combes, T. J. Hazen and Alessandro Sordoni
============================================================================
                            META-REVIEW
============================================================================ 

Comments: From reading the discussion and rebuttal carefully, I lean towards rejecting this paper. R3 raises a host of questions which must be addressed, in comparing forgettability to final loss of a model trained on a selection of examples. The rebuttal promises to address this and the remainder of R3s questions in the final draft, but unfortunately this will not go through peer review. I feel it is important that these changes to the paper be carefully examined by reviewers as they contain further experiments which are, I believe, essential points of comparison. As such, I would recommend resubmission of the improved paper to another venue.

============================================================================
                            REVIEWER #1
============================================================================

What is this paper about, what contributions does it make, what are the main strengths and weaknesses?
---------------------------------------------------------------------------
This paper describes a novel method for improving the robustness of deep learning based systems in the context of Natural Language Understanding (NLU) tasks, Natural Language Inference (NLI) in particular. In this context, it is not uncommon to obtain during training a model clearly biased towards wrongly capturing simplistic heuristics that seem to work well but that, actually, do not even really perform the task we want to solve. For example, when trying to identify premises that entile a hypothesis, to assume that a premise entails any hypothesis built from a set of its word. This problem is aggravated by the fact that, when using some of the most popular datasets for this type of tasks, very good results can be obtained by just using this kind of heuristics. However, when using other datasets that have been built with the aim of avoiding (or even penalising) these phenomena, the performance of this kind of systems is severely harmed.

This new technique proposed by the authors is based on the concept of "forgettable examples". These are hard/atypical examples which, despite being relevant for the task, cannot be captured when using simple heuristics. Thus, in the case of using simple models for training, they will not be "learned" by the model. The authors claim that this is directly related with the problem described above and that, if we were able to integrate this knowledge, that is, this kind of examples, into the model, the robustness will improve significatively. 

Although there is some previous work about the topic, where the model is fine-tuned a posteriori by using those hard examples, these previous approaches need to make use of a priori knowledge, which is an important inconvenient. In the present work, the authors successfully avoid that in a simple way, by identifying this so-called "forgettable examples" by doing a previous training using the same examples but this time using "simpler" models (i.e. using a small number of parameters). This preliminary training does not make use of any prior knowledge and allows us to identify which of the input examples have been ignored by the system; in other words, we are identifying those "forgettable examples". These examples, previously identified using those "simpler" models, are then used to fine-tune the actual "more complex" model used by the system to perform the task.

The approach is extensively tested on several models (BERT, XLNET) on two NLU/NLI tasks: 
(1) Detection of premise/hypothesis entailment. For this purpose they use the popular MNLI dataset, prone to the bias problems we described, and the HANS "hard" dataset, specifically designed for testing such robustness problems. 
(2) Detection of paraphrases. In this case they use the popular QQP corpus, the one prone to have problems, and the PAWS "hard" dataset, again specifically designed for testing such robustness problems.

The results attained show the goodness of the approach, obtaining a significant improvement on both tasks, also extending and correcting previously existing results. They also demonstrate in practice that this approach can be applied in different architectures. Finally, they also demonstrate that this approach is able to increase the robustness even in the case of "larger-than-usual" models (i.e. with a very hich number of parameters), which had shown their extra robustness in previous works.
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
* The topic is of great interest.
* Novelty of the approach.
* The concept is simple, elegant, easy to apply and understand, even for non-experts.
* Extensively tested.
* Well written.
* Extense and updated bibliography.
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
I see no reasons for rejecting the paper.
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                  Overall Recommendation: 4

Questions for the Authors(s)
---------------------------------------------------------------------------
In case of being accepted, I would like you to describe a little more the related work.
---------------------------------------------------------------------------


Missing References
---------------------------------------------------------------------------
None.
---------------------------------------------------------------------------


Typos, Grammar, and Style
---------------------------------------------------------------------------
* Figure 1 is not referenced in the text.

* lines #120-#121: "Recently, Clark et al. (2019); Mahadabi and Henderson (2019) give (...)" --> "Recently, Mahadabi and Henderson (2019) and Clark et al. (2019) have given (...)" 

* lines #161-#162: " (...) are more robust and that they can also (...)" --> " (...) are more robust although they can also (...)" ?????

* line #166: "(...) XLNET^2." --> "(...) XLNET.^2"

* line #341: "*Again,* the distribution of (...)"

* Table 1: you should indicate in its caption that part of the results were obtained BEFORE balancing, and the other part AFTER it.

* line #542: "(...) parameters^4." --> "(...) parameters.^4"


In the case of the Bibliography, several general comments:

* complete the author first names in (Jia and Liang, 2017) and (Nakkiran et al, 2019).

* missing uppercases, for example in (Brendel and Bethge, 2019); (Geirhos et al, 2018); (Joshi et al, 2019); etc.

* incomplete (even VERY incomplete) references, for exemple (He et al, 2019); (Jia and Liang, 2017); (Kaggle, 2017); (McCoy et al, 2019); etc.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #2
============================================================================

What is this paper about, what contributions does it make, what are the main strengths and weaknesses?
---------------------------------------------------------------------------
The paper proposes a simple method for creating an additional tuning set for Natural Language Inference datasets. The authors propose to use a "simpler" model such as a BoW-based model or a biLSTM network to identify examples that have been forgotten (either never learnt or went from correctly classified to incorrectly classified during training) and to use these examples as additional fine-tuning set for a downstream model such as BERT. The authors show that their proposed methodology of an additional training stage with forgettable examples yields performance improvements on the diagnostic NLI dataset HANS and the diagnostic paraphrase dataset PAWS, though degrades performance on the more real-world datasets MNLI and QQP.

While the proposal is quite simple and straightforward, the computational burden of the method is substantial as one has to train BERT and a biLSTM on the dataset, and then spend some additional time finetuning BERT on the forgettable examples. Furthermore, everything remains a black-box as there is no analysis of whats actually in the forgettable dataset and how volatile it is across model runs/random restarts - i.e. what semantic/syntactic phenomena make the forgettable examples difficult for the models in the first place?
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
* Simple methodology 
* Extensive experimentation
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
* Computational Overhead of the method limits its applicability and utility.
* No insight as to whats in the "class" of forgettable examples, therefore limited utility as it remains unclear of why model performance has changed.
* Results with the proposed method appear worse on non-diagnostic datasets (MNLI and QQP)
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                  Overall Recommendation: 2

Questions for the Authors(s)
---------------------------------------------------------------------------
After fine-tuning, do you observe/create any test forgettables, i.e. datapoints in the test set that have been correctly classified if only trained in the "standard" way but misclassified after fine-tuning? If so, how many and what do you do with them?

In Table 2, it seems that the method is not working very well for the MNLI dataset. What might be the reason that randomly sampling a forgettable dataset achieves stronger performance than the proposed method and both are still weaker than BERT without any forgettable fine-tuning?

Also Table 3 suggests that fine-tuning the BERT and XLNet models with the proposed methodology causes performance drops rather than gains in comparison to the diagnostic dataset. What makes the more real-world datasets a harder target for the proposed method and what would be a potential way to overcome these issues?
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #3
============================================================================

What is this paper about, what contributions does it make, what are the main strengths and weaknesses?
---------------------------------------------------------------------------
This paper addresses the problem of building more robust models by reducing reliance on "biases" in the data --- simple statistical correlations that allow strong scores on datasets without semantic understanding.  The basic idea is to identify examples that are hard for weak models and to assume that simple biases cannot be exploited in these examples. Hardness is measures by the number of times during training the model changes a classification prediction from a correct to an incorrect answer --- a correct classification is "forgotten" due to fluctuations in the model during training.  To demonstrate the value of forgettable (hard) examples they investigate the result of fine-tuning BERT on MNLI and then testing on PAWS --- a dataset designed to have less exploitable bias than MNLI.  The strongest result is obtained by fine-tuning on all of MNLI followed by fine-tuning on just the forgettable examples.  They obtain superior performance to a similar protocol  on these datas!
 ets by Clark et al. 2019.
---------------------------------------------------------------------------


Reasons to accept
---------------------------------------------------------------------------
The issue of bias exploitation in natural language understanding evaluations is of great current interest.  The protocol of reducing bias exploitation by  upweighting difficult examples during training (or by secondary fine-tuning on difficult examples) is natural.  The transfer learning evaluation also seems useful.
---------------------------------------------------------------------------


Reasons to reject
---------------------------------------------------------------------------
I am not satisfied that the paper has sufficiently addressed several questions.  First, is forgettability really better than final loss as a way of identifying bias-resistant examples?  It would be easy to construct hard subsets of the data using the final loss as a confidence measure.  Second, The forgettable sets are of very different sizes for the different strengths of the model used to identify forgettability.  If one uses loss rather than forgettable then by selecting the loss threshold one can control for the size of the hard set so as to make it the same for all models used to identify hardness.  Third, there should be some discussion of adversarial filtering (AF) as used in SWAG (Zellers et al. 2018) which also identifies a hard (bias-resistant) subset of a dataset.  One difference between AF and forgettability is that AF measures the difficulty of an example when it is held out in a test set.  Fourth, does a second round of fine-tuning outperform simply up-weightin!
 g the hard examples throughout the fine-tuning.

Also, unlike Clark et al. 2019 this paper focused on the single transfer from MNLI to PAWS.  Human performance on PAWS seems to be about 76% suggesting that this a quite noisy dataset.  It would be useful to see results on other transfer tasks.
---------------------------------------------------------------------------


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------
                  Overall Recommendation: 2.5

Missing References
---------------------------------------------------------------------------
SWAG: A Large-Scale Adversarial Dataset for Grounded Commonsense Inference, Zellers et al. 2018
WINOGRANDE: An Adversarial Winograd Schema Challenge at Scale, Sakaguchi et al., 2019
---------------------------------------------------------------------------

==> others/yy_notes.txt <==

Apr 29:
- our findings: 
+ longer training -> better results on Hans, with growth happening after the first epoch. 
+ finetuning on forgettables improves Hans results degrading mnli slightly
+ the forg size is an optimum for hard set (!)
+ stronger models have much better Hans performance. 
+ training on bert-forg doesn't generalize at all. 
+ initial bert has good or even better AUC on Hans
+ 

Apr 28:
- even using bert-forg can give 83 and 69 results. 
- if the base model's hans result is too good, then
finetuning doesn't help as much and hurts mnli more as well.


Apr 25: 
- no improvements on counterfactual and mnli-matched-hard (hypothesis based) at all. 
- finetuning on all Forg retains the mnli perf better since entailment acc is higher. 
- no improvements from confidence penalty (using entropy maximization). 
- can we stabilize bert results on Hans while keeping MNLI dev results the same, using only Bert?


For HANS, there are supporting examples in training data
and if the model predicts them correctly (classification acc=1),
then it will do well on HANS too.
Our forgetting set comes from those supporting samples (non-entailment and high-wordoverlap). 




- possible next analysis: 
 + analyze hard/easy generalization (e.g., hard->easy, hard->hard)
 + does features from hard examples really more robust and transferable to easy ones?
 + break down the word-overlap results to the 3 labels instead of ent and non-ent

- alternative story:
    + we define hard vs easy examples in training set using 
    different criteria, e.g., loss of target or simpler models, dynamic of training (forgettables), predictablity scores
    + we show the effect of upweighting hard examples on 
      out-of-domain and in-domain generalization


- adversarial filter paper: they show that by filtering into a special training subset,
we can increase robustness of Roberta, e.g,  on mnli-> hans, diagnostics, stress tests, and ANLI. 
(BUT IS THAT REALLY ROBUST?)

- we need to understand why (E, low-overlap) gets worse by our method and
does it hold for all the models and methods? in that case, are
we actually improving robustness?

- analyzing the diff between forgettables and high-loss examples. 
Does training only on high-loss set results in similar randomness as
forgettables?

- try new models: Electra (its base gets 88% MNLI dev acc), Roberta, Turing-NLR.  

- logic dataset to see if models forget easy patterns.


--- 
analysis of logits of Hans:
For finetuned model on Bow forgettables (Hans 73% acc),
ipdb> np.percentile(ent_probs[ent_probs < 0.5], 50)
0.3549734652042389
the median of 



old notes:


\subsection{Properties of the forgettables}
Based on the results, we have:

\begin{itemize}
    \item A subset of training examples for a specific model 
     in a specific training setting
     \item The model either learns and then forget them during training at least once, or never leans them.
     \item If we start from a (particaially) randomly initialized model and train it only on the forgettables, the model does not generalize; in fact it performs worse than chance on the test examples.
    \item If we start from a pretrained model for the task, and finetune it on
    the forgettables, the model does better on HANS and worse on original test set.
    \item It is better if we pick the set of forgettables from a model with weaker architecture.
    \item Only around 50\% of BERT forgettables are forgettable by BiLSTM -- again showing that forgettables are model dependent. 
    
\end{itemize}

Some other hypothesis:
\begin{itemize}
    \item X is in F if there is a training example with different label but similar input feature. This is in fact
    similarly true for HANS examples: there are non-entailment examples with high word overlap, while there are many 
    examples in training set of MNLI with close input feature but entailment as label.
    \item the easy rules in U do not generalize to F or F is a set of outliers -- model does not learn a rule from them. 
    This is hypothesized by the poor results of models trained only on their Fs. However, eliminating these outliers hurt the model
    performance. 
    
\end{itemize}

\iffalse
\subsection{Nearest neighbors}
We take the embedding of CLS in BERT as the representation of an example. 
In BERT models, this embedding is fed to a linear classifier and optimized by cross entropy loss. 
Here, we find and look into the k-NNs of training examples for understanding what model is actually learning. 
\fi


\subsection{Remaining questions}
\begin{enumerate}
    \item How do our experiments align with the main findings of \newcite{toneva2018empirical} about
    forgettable and unforgettable examples in some image classifcation datasets:
    \begin{quote}
        a) there exist a large number of unforgettable examples, i.e.,
examples that are never forgotten once learnt, those examples are stable across seeds and strongly
correlated from one neural architecture to another; b) examples with noisy labels are among the most
forgotten examples, along with images with “uncommon” features, visually complicated to classify;
c) training a neural network on a dataset where a very large fraction of the least forgotten examples
have been removed still results in extremely competitive performance on the test set
    \end{quote}
\end{enumerate}
